On spreading rumor in heterogeneous systems

In this paper we consider a model of spreading information in heterogeneous systems wherein we have two kinds of objects. Some of them are active and others are passive. Active objects can, if they possess information, share it with an encountered passive object. We focus on a particular case such that active objects communicate independently with randomly chosen passive objects. Such model is motivated by two real-life scenarios. The first one is a very dynamic system of mobile devices distributing information among stationary devices. The second is an architecture wherein clients communicate with several servers and can leave some information learnt from other servers. The main question we investigate is how many rounds is needed to deliver the information to all objects under the assumption that at the beginning exactly one object has the information? In this paper we provide mathematical models of such process and show rigid and very precise mathematical analysis for some special cases important from practical point of view. Some mathematical results are quite surprising -- we find relation of investigated process to both coupon collector's problem as well as the birthday paradox. Additionally, we present simulations for showing behaviour for general parameters

==> exp10x1.txt <==
0.0 0.0
0.01 0.001
0.02 0.00559977
0.03 0.00907051
0.04 0.0124115
0.05 0.0157154
0.06 0.0190097
0.07 0.0223058
0.08 0.0256093
0.09 0.0289237
0.1 0.0322509
0.11 0.0355923
0.12 0.0389491
0.13 0.042322
0.14 0.0457118
0.15 0.0491191
0.16 0.0525444
0.17 0.0559884
0.18 0.0594515
0.19 0.0629341
0.2 0.0664369
0.21 0.0699602
0.22 0.0735047
0.23 0.0770707
0.24 0.0806588
0.25 0.0842695
0.26 0.0879034
0.27 0.091561
0.28 0.0952429
0.29 0.0989497
0.3 0.102682
0.31 0.10644
0.32 0.110225
0.33 0.114038
0.34 0.117879
0.35 0.121748
0.36 0.125648
0.37 0.129577
0.38 0.133538
0.39 0.137531
0.4 0.141557
0.41 0.145617
0.42 0.149712
0.43 0.153843
0.44 0.158011
0.45 0.162217
0.46 0.166462
0.47 0.170749
0.48 0.175076
0.49 0.179448
0.5 0.183864
0.51 0.188326
0.52 0.192836
0.53 0.197396
0.54 0.202007
0.55 0.206671
0.56 0.211391
0.57 0.216168
0.58 0.221005
0.59 0.225904
0.6 0.230868
0.61 0.235899
0.62 0.241001
0.63 0.246177
0.64 0.25143
0.65 0.256764
0.66 0.262183
0.67 0.267691
0.68 0.273293
0.69 0.278994
0.7 0.284799
0.71 0.290715
0.72 0.296748
0.73 0.302906
0.74 0.309195
0.75 0.315626
0.76 0.322209
0.77 0.328953
0.78 0.335872
0.79 0.342979
0.8 0.35029
0.81 0.357823
0.82 0.365599
0.83 0.373642
0.84 0.381979
0.85 0.390642
0.86 0.399671
0.87 0.409113
0.88 0.419024
0.89 0.429475
0.9 0.440554
0.91 0.452376
0.92 0.465092
0.93 0.478909
0.94 0.494121
0.95 0.511168
0.96 0.530762
0.97 0.554173
0.98 0.584091
0.99 0.628385
0.991 0.634477
0.992 0.641109
0.993 0.64841
0.994 0.656566
0.995 0.665856
0.996 0.676732
0.997 0.690012
0.998 0.707444
0.999 0.734222
0.9991 0.737995
0.9992 0.742128
0.9993 0.746709
0.9994 0.751864
0.9995 0.757782
0.9996 0.764776
0.9997 0.773409
0.9998 0.784895
0.9999 0.802874
1 1


==> exp1x4.txt <==
0.0 0.00693531
0.01 0.0210869
0.02 0.0403106
0.03 0.0597737
0.04 0.0791967
0.05 0.0985192
0.06 0.11772
0.07 0.136788
0.08 0.155717
0.09 0.174504
0.1 0.193145
0.11 0.211636
0.12 0.229976
0.13 0.248162
0.14 0.266192
0.15 0.284062
0.16 0.301772
0.17 0.319319
0.18 0.3367
0.19 0.353913
0.2 0.370956
0.21 0.387827
0.22 0.404523
0.23 0.421042
0.24 0.437381
0.25 0.453538
0.26 0.46951
0.27 0.485296
0.28 0.500892
0.29 0.516295
0.3 0.531504
0.31 0.546516
0.32 0.561327
0.33 0.575936
0.34 0.590339
0.35 0.604534
0.36 0.618517
0.37 0.632287
0.38 0.64584
0.39 0.659174
0.4 0.672285
0.41 0.685171
0.42 0.697829
0.43 0.710255
0.44 0.722448
0.45 0.734403
0.46 0.746118
0.47 0.757591
0.48 0.768817
0.49 0.779795
0.5 0.790522
0.51 0.800993
0.52 0.811208
0.53 0.821162
0.54 0.830854
0.55 0.84028
0.56 0.849439
0.57 0.858327
0.58 0.866942
0.59 0.875282
0.6 0.883345
0.61 0.891128
0.62 0.898631
0.63 0.905852
0.64 0.912788
0.65 0.91944
0.66 0.925806
0.67 0.931885
0.68 0.937678
0.69 0.943184
0.7 0.948404
0.71 0.95334
0.72 0.957991
0.73 0.962361
0.74 0.966452
0.75 0.970266
0.76 0.973808
0.77 0.977081
0.78 0.980092
0.79 0.982845
0.8 0.985347
0.81 0.987606
0.82 0.98963
0.83 0.991428
0.84 0.993011
0.85 0.994388
0.86 0.995573
0.87 0.996578
0.88 0.997416
0.89 0.998103
0.9 0.998652
0.91 0.99908
0.92 0.999402
0.93 0.999635
0.94 0.999795
0.95 0.999897
0.96 0.999956
0.97 0.999986
0.98 0.999997
0.99 1.0
1.0 1.0

==> explin.txt <==
1.0 1.635063
2.0 3.5479
3.0 5.565405
4.0 7.650878
5.0 9.786889
6.0 11.963174
7.0 14.17295
8.0 16.411397
9.0 18.674911
10.0 20.960694
11.0 23.26651
12.0 25.590535
13.0 27.931245
14.0 30.287356
15.0 32.657765
16.0 35.041518
17.0 37.437779
18.0 39.845812
19.0 42.264961
20.0 44.694643
21.0 47.134328
22.0 49.583541
23.0 52.041849
24.0 54.508854
25.0 56.984196
26.0 59.46754
27.0 61.958578
28.0 64.457025
29.0 66.962617
30.0 69.475107
31.0 71.994265
32.0 74.519876
33.0 77.051737
34.0 79.589661
35.0 82.133467
36.0 84.682989
37.0 87.238067
38.0 89.798551
39.0 92.364299
40.0 94.935176
41.0 97.511053
42.0 100.091809
43.0 102.677327
44.0 105.267497
45.0 107.862213
46.0 110.461373
47.0 113.064882
48.0 115.672646
49.0 118.284578
50.0 120.900591
51.0 123.520605
52.0 126.144541
53.0 128.772323
54.0 131.403878
55.0 134.039138
56.0 136.678034
57.0 139.320502
58.0 141.966479
59.0 144.615905
60.0 147.26872
61.0 149.924869
62.0 152.584297
63.0 155.246951
64.0 157.912779
65.0 160.581733
66.0 163.253763
67.0 165.928825
68.0 168.606871
69.0 171.287858
70.0 173.971745
71.0 176.658488
72.0 179.348049
73.0 182.040387
74.0 184.735466
75.0 187.433247
76.0 190.133694
77.0 192.836774
78.0 195.542451
79.0 198.250692
80.0 200.961465
81.0 203.674738
82.0 206.39048
83.0 209.108661
84.0 211.829252
85.0 214.552224
86.0 217.277549
87.0 220.0052
88.0 222.735149
89.0 225.467372
90.0 228.201841
91.0 230.938533
92.0 233.677423
93.0 236.418486
94.0 239.161701
95.0 241.907043
96.0 244.65449
97.0 247.40402
98.0 250.155613
99.0 252.909246
100.0 255.6649

==> sym1000x125.txt <==
1 0.1000
1 0.2000
1 0.3000
2 0.3000
2 0.4000
2 0.5000
2 0.6000
2 0.7000
2 0.8000
2 0.9000
2 1.0000
2 1.1000
3 1.1000
3 1.2000
3 1.3000
3 1.4000
3 1.5000
4 1.5000
5 1.5000
6 1.5000
6 1.6000
7 1.6000
7 1.7000
7 1.8000
8 1.8000
8 1.9000
9 1.9000
9 2.0000
10 2.0000
10 2.1000
10 2.2000
10 2.3000
10 2.4000
10 2.5000
10 2.6000
10 2.7000
10 2.8000
11 2.8000
11 2.9000
11 3.0000
11 3.1000
11 3.2000
11 3.3000
11 3.4000
11 3.5000
11 3.6000
12 3.6000
12 3.7000
13 3.7000
13 3.8000
13 3.9000
14 3.9000
14 4.0000
15 4.0000
15 4.1000
15 4.2000
16 4.2000
16 4.3000
17 4.3000
17 4.4000
18 4.4000
18 4.5000
18 4.6000
18 4.7000
18 4.8000
18 4.9000
18 5.0000
18 5.1000
18 5.2000
18 5.3000
18 5.4000
19 5.4000
19 5.5000
19 5.6000
19 5.7000
19 5.8000
19 5.9000
20 5.9000
20 6.0000
20 6.1000
20 6.2000
20 6.3000
21 6.3000
22 6.3000
22 6.4000
22 6.5000
22 6.6000
22 6.7000
22 6.8000
22 6.9000
22 7.0000
23 7.0000
23 7.1000
24 7.1000
24 7.2000
24 7.3000
24 7.4000
24 7.5000
24 7.6000
24 7.7000
25 7.7000
26 7.7000
27 7.7000
27 7.8000
28 7.8000
28 7.9000
28 8.0000
28 8.1000
29 8.1000
29 8.2000
29 8.3000
29 8.4000
30 8.4000
30 8.5000
30 8.6000
30 8.7000
31 8.7000
31 8.8000
31 8.9000
31 9.0000
32 9.0000
32 9.1000
33 9.1000
34 9.1000
34 9.2000
34 9.3000
34 9.4000
34 9.5000
34 9.6000
35 9.6000
35 9.7000
36 9.7000
36 9.8000
36 9.9000
36 10.0000
36 10.1000
36 10.2000
36 10.3000
36 10.4000
37 10.4000
37 10.5000
37 10.6000
38 10.6000
38 10.7000
38 10.8000
39 10.8000
40 10.8000
40 10.9000
40 11.0000
41 11.0000
41 11.1000
41 11.2000
42 11.2000
42 11.3000
43 11.3000
44 11.3000
44 11.4000
45 11.4000
45 11.5000
45 11.6000
45 11.7000
45 11.8000
45 11.9000
45 12.0000
45 12.1000
45 12.2000
45 12.3000
46 12.3000
46 12.4000
46 12.5000
47 12.5000
47 12.6000
47 12.7000
47 12.8000
47 12.9000
47 13.0000
47 13.1000
47 13.2000
48 13.2000
48 13.3000
49 13.3000
49 13.4000
50 13.4000
51 13.4000
51 13.5000
51 13.6000
51 13.7000
51 13.8000
52 13.8000
53 13.8000
53 13.9000
53 14.0000
54 14.0000
55 14.0000
55 14.1000
55 14.2000
55 14.3000
55 14.4000
55 14.5000
55 14.6000
55 14.7000
55 14.8000
55 14.9000
55 15.0000
56 15.0000
56 15.1000
56 15.2000
56 15.3000
57 15.3000
57 15.4000
57 15.5000
57 15.6000
57 15.7000
57 15.8000
57 15.9000
58 15.9000
58 16.0000
58 16.1000
59 16.1000
59 16.2000
59 16.3000
59 16.4000
59 16.5000
59 16.6000
60 16.6000
60 16.7000
61 16.7000
61 16.8000
62 16.8000
62 16.9000
62 17.0000
62 17.1000
62 17.2000
62 17.3000
63 17.3000
63 17.4000
63 17.5000
63 17.6000
63 17.7000
63 17.8000
63 17.9000
63 18.0000
64 18.0000
64 18.1000
65 18.1000
65 18.2000
65 18.3000
66 18.3000
66 18.4000
67 18.4000
67 18.5000
67 18.6000
67 18.7000
67 18.8000
67 18.9000
68 18.9000
68 19.0000
68 19.1000
68 19.2000
68 19.3000
69 19.3000
69 19.4000
69 19.5000
69 19.6000
69 19.7000
69 19.8000
70 19.8000
70 19.9000
70 20.0000
70 20.1000
71 20.1000
71 20.2000
71 20.3000
71 20.4000
71 20.5000
71 20.6000
71 20.7000
71 20.8000
71 20.9000
71 21.0000
71 21.1000
71 21.2000
71 21.3000
71 21.4000
72 21.4000
72 21.5000
72 21.6000
72 21.7000
72 21.8000
72 21.9000
72 22.0000
72 22.1000
72 22.2000
72 22.3000
72 22.4000
72 22.5000
72 22.6000
73 22.6000
73 22.7000
74 22.7000
74 22.8000
74 22.9000
75 22.9000
75 23.0000
75 23.1000
75 23.2000
76 23.2000
77 23.2000
77 23.3000
77 23.4000
78 23.4000
79 23.4000
79 23.5000
79 23.6000
79 23.7000
79 23.8000
80 23.8000
80 23.9000
80 24.0000
81 24.0000
81 24.1000
81 24.2000
81 24.3000
82 24.3000
82 24.4000
82 24.5000
83 24.5000
84 24.5000
84 24.6000
84 24.7000
84 24.8000
85 24.8000
86 24.8000
86 24.9000
86 25.0000
86 25.1000
86 25.2000
86 25.3000
86 25.4000
86 25.5000
86 25.6000
86 25.7000
86 25.8000
86 25.9000
86 26.0000
86 26.1000
86 26.2000
86 26.3000
86 26.4000
87 26.4000
87 26.5000
87 26.6000
87 26.7000
87 26.8000
87 26.9000
88 26.9000
88 27.0000
88 27.1000
89 27.1000
90 27.1000
90 27.2000
90 27.3000
90 27.4000
90 27.5000
90 27.6000
90 27.7000
90 27.8000
90 27.9000
90 28.0000
90 28.1000
91 28.1000
92 28.1000
93 28.1000
94 28.1000
94 28.2000
94 28.3000
95 28.3000
96 28.3000
96 28.4000
96 28.5000
96 28.6000
96 28.7000
96 28.8000
96 28.9000
96 29.0000
97 29.0000
97 29.1000
97 29.2000
97 29.3000
97 29.4000
97 29.5000
98 29.5000
98 29.6000
98 29.7000
98 29.8000
99 29.8000
99 29.9000
100 29.9000
100 30.0000
100 30.1000
100 30.2000
100 30.3000
100 30.4000
100 30.5000
100 30.6000
100 30.7000
100 30.8000
100 30.9000
101 30.9000
101 31.0000
101 31.1000
101 31.2000
101 31.3000
101 31.4000
101 31.5000
101 31.6000
101 31.7000
101 31.8000
101 31.9000
101 32.0000
101 32.1000
101 32.2000
101 32.3000
101 32.4000
102 32.4000
102 32.5000
103 32.5000
103 32.6000
103 32.7000
103 32.8000
103 32.9000
103 33.0000
103 33.1000
104 33.1000
104 33.2000
104 33.3000
105 33.3000
105 33.4000
105 33.5000
105 33.6000
105 33.7000
105 33.8000
106 33.8000
106 33.9000
106 34.0000
106 34.1000
106 34.2000
106 34.3000
106 34.4000
106 34.5000
106 34.6000
106 34.7000
106 34.8000
106 34.9000
106 35.0000
106 35.1000
106 35.2000
106 35.3000
106 35.4000
106 35.5000
107 35.5000
107 35.6000
107 35.7000
107 35.8000
107 35.9000
107 36.0000
107 36.1000
107 36.2000
107 36.3000
107 36.4000
107 36.5000
107 36.6000
107 36.7000
107 36.8000
107 36.9000
107 37.0000
107 37.1000
107 37.2000
107 37.3000
107 37.4000
108 37.4000
108 37.5000
108 37.6000
108 37.7000
108 37.8000
108 37.9000
108 38.0000
108 38.1000
108 38.2000
108 38.3000
108 38.4000
108 38.5000
108 38.6000
108 38.7000
109 38.7000
110 38.7000
110 38.8000
110 38.9000
110 39.0000
110 39.1000
110 39.2000
110 39.3000
110 39.4000
111 39.4000
111 39.5000
112 39.5000
112 39.6000
112 39.7000
113 39.7000
113 39.8000
113 39.9000
113 40.0000
113 40.1000
113 40.2000
113 40.3000
113 40.4000
113 40.5000
113 40.6000
113 40.7000
113 40.8000
113 40.9000
113 41.0000
113 41.1000
113 41.2000
113 41.3000
113 41.4000
113 41.5000
113 41.6000
113 41.7000
113 41.8000
113 41.9000
113 42.0000
113 42.1000
113 42.2000
114 42.2000
114 42.3000
114 42.4000
114 42.5000
114 42.6000
114 42.7000
114 42.8000
114 42.9000
114 43.0000
114 43.1000
114 43.2000
114 43.3000
114 43.4000
114 43.5000
115 43.5000
115 43.6000
115 43.7000
115 43.8000
115 43.9000
115 44.0000
115 44.1000
115 44.2000
115 44.3000
115 44.4000
116 44.4000
116 44.5000
116 44.6000
116 44.7000
116 44.8000
116 44.9000
116 45.0000
116 45.1000
116 45.2000
117 45.2000
117 45.3000
117 45.4000
117 45.5000
117 45.6000
117 45.7000
117 45.8000
117 45.9000
117 46.0000
117 46.1000
117 46.2000
117 46.3000
117 46.4000
117 46.5000
117 46.6000
117 46.7000
117 46.8000
117 46.9000
117 47.0000
117 47.1000
117 47.2000
117 47.3000
117 47.4000
117 47.5000
117 47.6000
117 47.7000
117 47.8000
117 47.9000
118 47.9000
118 48.0000
118 48.1000
118 48.2000
118 48.3000
118 48.4000
118 48.5000
118 48.6000
118 48.7000
118 48.8000
118 48.9000
118 49.0000
118 49.1000
119 49.1000
119 49.2000
119 49.3000
119 49.4000
119 49.5000
119 49.6000
119 49.7000
119 49.8000
119 49.9000
120 49.9000
120 50.0000
120 50.1000
120 50.2000
120 50.3000
120 50.4000
121 50.4000
121 50.5000
121 50.6000
121 50.7000
121 50.8000
121 50.9000
121 51.0000
121 51.1000
121 51.2000
121 51.3000
121 51.4000
121 51.5000
121 51.6000
121 51.7000
121 51.8000
121 51.9000
122 51.9000
122 52.0000
122 52.1000
122 52.2000
122 52.3000
122 52.4000
122 52.5000
122 52.6000
122 52.7000
122 52.8000
122 52.9000
122 53.0000
122 53.1000
122 53.2000
122 53.3000
122 53.4000
122 53.5000
122 53.6000
122 53.7000
122 53.8000
123 53.8000
123 53.9000
123 54.0000
123 54.1000
123 54.2000
123 54.3000
123 54.4000
123 54.5000
123 54.6000
123 54.7000
123 54.8000
123 54.9000
123 55.0000
123 55.1000
123 55.2000
123 55.3000
123 55.4000
123 55.5000
123 55.6000
123 55.7000
123 55.8000
123 55.9000
123 56.0000
123 56.1000
123 56.2000
123 56.3000
123 56.4000
123 56.5000
123 56.6000
123 56.7000
123 56.8000
124 56.8000
124 56.9000
124 57.0000
124 57.1000
124 57.2000
124 57.3000
124 57.4000
124 57.5000
124 57.6000
124 57.7000
124 57.8000
124 57.9000
124 58.0000
124 58.1000
124 58.2000
124 58.3000
124 58.4000
124 58.5000
124 58.6000
124 58.7000
124 58.8000
124 58.9000
124 59.0000
124 59.1000
124 59.2000
124 59.3000
124 59.4000
124 59.5000
124 59.6000
124 59.7000
124 59.8000
124 59.9000
124 60.0000
124 60.1000
124 60.2000
124 60.3000
124 60.4000
124 60.5000
124 60.6000
124 60.7000
124 60.8000
124 60.9000
124 61.0000
124 61.1000
124 61.2000
124 61.3000
124 61.4000
124 61.5000
124 61.6000
124 61.7000
124 61.8000
124 61.9000
124 62.0000
124 62.1000
124 62.2000
124 62.3000
124 62.4000
124 62.5000
124 62.6000
124 62.7000
124 62.8000
124 62.9000
124 63.0000
124 63.1000
124 63.2000
124 63.3000
124 63.4000
124 63.5000
124 63.6000
124 63.7000
124 63.8000
125 63.8000
125 63.9000
125 64.0000
125 64.1000
125 64.2000
125 64.3000
125 64.4000
125 64.5000
125 64.6000
125 64.7000
125 64.8000
125 64.9000
125 65.0000
125 65.1000
125 65.2000
125 65.3000
125 65.4000
125 65.5000
125 65.6000
125 65.7000
125 65.8000
125 65.9000
125 66.0000
125 66.1000
125 66.2000
125 66.3000
125 66.4000
125 66.5000
125 66.6000
125 66.7000
125 66.8000
125 66.9000
125 67.0000
125 67.1000
125 67.2000
125 67.3000
125 67.4000
125 67.5000
125 67.6000
125 67.7000
125 67.8000
125 67.9000
125 68.0000
125 68.1000
125 68.2000
125 68.3000
125 68.4000
125 68.5000
125 68.6000
125 68.7000
125 68.8000
125 68.9000
125 69.0000
125 69.1000
125 69.2000
125 69.3000
125 69.4000
125 69.5000
125 69.6000
125 69.7000
125 69.8000
125 69.9000
125 70.0000
125 70.1000
125 70.2000
125 70.3000
125 70.4000
125 70.5000
125 70.6000
125 70.7000
125 70.8000
125 70.9000
125 71.0000
125 71.1000
125 71.2000
125 71.3000
125 71.4000
125 71.5000
125 71.6000
125 71.7000
125 71.8000
125 71.9000
125 72.0000
125 72.1000
125 72.2000
125 72.3000
125 72.4000
125 72.5000
125 72.6000
125 72.7000
125 72.8000
125 72.9000
125 73.0000
125 73.1000
125 73.2000
125 73.3000
125 73.4000
125 73.5000
125 73.6000
125 73.7000
125 73.8000
125 73.9000
125 74.0000
125 74.1000
125 74.2000
125 74.3000
125 74.4000
125 74.5000
125 74.6000
125 74.7000
125 74.8000
125 74.9000
125 75.0000
125 75.1000
125 75.2000
125 75.3000
125 75.4000
125 75.5000
125 75.6000
125 75.7000
125 75.8000
125 75.9000
125 76.0000
125 76.1000
125 76.2000
125 76.3000
125 76.4000
125 76.5000
125 76.6000
125 76.7000
125 76.8000
125 76.9000
125 77.0000
125 77.1000
125 77.2000
125 77.3000
125 77.4000
125 77.5000
125 77.6000
125 77.7000
125 77.8000
125 77.9000
125 78.0000
125 78.1000
125 78.2000
125 78.3000
125 78.4000
125 78.5000
125 78.6000
125 78.7000
125 78.8000
125 78.9000
125 79.0000
125 79.1000
125 79.2000
125 79.3000
125 79.4000
125 79.5000
125 79.6000
125 79.7000
125 79.8000
125 79.9000
125 80.0000
125 80.1000
125 80.2000
125 80.3000
125 80.4000
125 80.5000
125 80.6000
125 80.7000
125 80.8000
125 80.9000
125 81.0000
125 81.1000
125 81.2000
125 81.3000
125 81.4000
125 81.5000
125 81.6000
125 81.7000
125 81.8000
125 81.9000
125 82.0000
125 82.1000
125 82.2000
125 82.3000
125 82.4000
125 82.5000
125 82.6000
125 82.7000
125 82.8000
125 82.9000
125 83.0000
125 83.1000
125 83.2000
125 83.3000
125 83.4000
125 83.5000
125 83.6000
125 83.7000
125 83.8000
125 83.9000
125 84.0000
125 84.1000
125 84.2000
125 84.3000
125 84.4000
125 84.5000
125 84.6000
125 84.7000
125 84.8000
125 84.9000
125 85.0000
125 85.1000
125 85.2000
125 85.3000
125 85.4000
125 85.5000
125 85.6000
125 85.7000
125 85.8000
125 85.9000
125 86.0000
125 86.1000
125 86.2000
125 86.3000
125 86.4000
125 86.5000
125 86.6000
125 86.7000
125 86.8000
125 86.9000
125 87.0000
125 87.1000
125 87.2000
125 87.3000
125 87.4000
125 87.5000
125 87.6000
125 87.7000
125 87.8000
125 87.9000
125 88.0000
125 88.1000
125 88.2000
125 88.3000
125 88.4000
125 88.5000
125 88.6000
125 88.7000
125 88.8000
125 88.9000
125 89.0000
125 89.1000
125 89.2000
125 89.3000
125 89.4000
125 89.5000
125 89.6000
125 89.7000
125 89.8000
125 89.9000
125 90.0000
125 90.1000
125 90.2000
125 90.3000
125 90.4000
125 90.5000
125 90.6000
125 90.7000
125 90.8000
125 90.9000
125 91.0000
125 91.1000
125 91.2000
125 91.3000
125 91.4000
125 91.5000
125 91.6000
125 91.7000
125 91.8000
125 91.9000
125 92.0000
125 92.1000
125 92.2000
125 92.3000
125 92.4000
125 92.5000
125 92.6000
125 92.7000
125 92.8000
125 92.9000
125 93.0000
125 93.1000
125 93.2000
125 93.3000
125 93.4000
125 93.5000
125 93.6000
125 93.7000
125 93.8000
125 93.9000
125 94.0000
125 94.1000
125 94.2000
125 94.3000
125 94.4000
125 94.5000
125 94.6000
125 94.7000
125 94.8000
125 94.9000
125 95.0000
125 95.1000
125 95.2000
125 95.3000
125 95.4000
125 95.5000
125 95.6000
125 95.7000
125 95.8000
125 95.9000
125 96.0000
125 96.1000
125 96.2000
125 96.3000
125 96.4000
125 96.5000
125 96.6000
125 96.7000
125 96.8000
125 96.9000
125 97.0000
125 97.1000
125 97.2000
125 97.3000
125 97.4000
125 97.5000
125 97.6000
125 97.7000
125 97.8000
125 97.9000
125 98.0000
125 98.1000
125 98.2000
125 98.3000
125 98.4000
125 98.5000
125 98.6000
125 98.7000
125 98.8000
125 98.9000
125 99.0000
125 99.1000
125 99.2000
125 99.3000
125 99.4000
125 99.5000
125 99.6000
125 99.7000
125 99.8000
125 99.9000
125 100.0000


==> sym125x500.txt <==
1 1
1 2
1 3
2 3
3 3
4 3
5 3
6 3
7 3
8 3
8 4
9 4
9 5
10 5
10 6
11 6
12 6
12 7
13 7
14 7
15 7
16 7
16 8
16 9
17 9
18 9
18 10
19 10
20 10
21 10
22 10
23 10
24 10
25 10
25 11
25 12
25 13
25 14
26 14
27 14
28 14
28 15
29 15
30 15
31 15
32 15
32 16
32 17
32 18
33 18
34 18
35 18
36 18
36 19
37 19
37 20
38 20
38 21
39 21
40 21
41 21
42 21
43 21
43 22
44 22
45 22
46 22
47 22
48 22
48 23
49 23
50 23
51 23
52 23
53 23
54 23
54 24
54 25
55 25
56 25
56 26
57 26
58 26
59 26
60 26
61 26
61 27
61 28
62 28
63 28
64 28
65 28
66 28
66 29
67 29
68 29
69 29
70 29
71 29
72 29
73 29
74 29
75 29
75 30
76 30
77 30
77 31
78 31
79 31
80 31
81 31
81 32
81 33
81 34
81 35
82 35
83 35
84 35
85 35
85 36
85 37
85 38
86 38
87 38
88 38
89 38
89 39
89 40
89 41
90 41
90 42
91 42
92 42
92 43
92 44
93 44
94 44
94 45
95 45
95 46
96 46
97 46
98 46
99 46
100 46
101 46
101 47
101 48
101 49
101 50
102 50
103 50
104 50
105 50
106 50
107 50
108 50
109 50
110 50
111 50
112 50
113 50
113 51
114 51
114 52
115 52
116 52
116 53
116 54
117 54
117 55
117 56
118 56
119 56
119 57
120 57
120 58
121 58
122 58
123 58
124 58
125 58
126 58
126 59
126 60
127 60
128 60
129 60
129 61
130 61
131 61
131 62
132 62
132 63
132 64
132 65
133 65
133 66
134 66
135 66
136 66
136 67
137 67
138 67
138 68
138 69
138 70
139 70
140 70
140 71
141 71
142 71
142 72
142 73
142 74
143 74
144 74
144 75
144 76
145 76
145 77
146 77
147 77
148 77
149 77
150 77
151 77
151 78
152 78
153 78
154 78
155 78
156 78
157 78
157 79
158 79
159 79
160 79
161 79
161 80
161 81
162 81
163 81
164 81
165 81
165 82
166 82
166 83
167 83
168 83
169 83
169 84
170 84
171 84
172 84
173 84
174 84
175 84
175 85
176 85
177 85
177 86
178 86
178 87
179 87
180 87
181 87
181 88
181 89
182 89
182 90
183 90
183 91
183 92
184 92
185 92
186 92
187 92
188 92
189 92
190 92
191 92
191 93
192 93
193 93
194 93
195 93
196 93
197 93
198 93
198 94
199 94
200 94
200 95
201 95
202 95
203 95
204 95
205 95
206 95
207 95
207 96
208 96
209 96
210 96
211 96
211 97
211 98
211 99
212 99
212 100
213 100
214 100
215 100
216 100
217 100
218 100
218 101
219 101
220 101
221 101
222 101
223 101
224 101
225 101
225 102
226 102
227 102
228 102
229 102
230 102
230 103
231 103
232 103
233 103
234 103
235 103
235 104
236 104
237 104
238 104
239 104
240 104
240 105
241 105
242 105
243 105
243 106
244 106
245 106
246 106
247 106
248 106
249 106
249 107
250 107
251 107
252 107
253 107
254 107
254 108
255 108
256 108
257 108
258 108
259 108
260 108
261 108
262 108
263 108
263 109
264 109
265 109
265 110
265 111
266 111
267 111
267 112
267 113
268 113
269 113
270 113
271 113
272 113
273 113
274 113
275 113
276 113
277 113
278 113
279 113
280 113
281 113
282 113
283 113
283 114
284 114
285 114
286 114
287 114
288 114
289 114
290 114
290 115
291 115
292 115
293 115
294 115
295 115
296 115
297 115
298 115
299 115
300 115
301 115
301 116
301 117
302 117
303 117
304 117
305 117
305 118
306 118
307 118
308 118
309 118
310 118
311 118
312 118
313 118
314 118
315 118
316 118
317 118
318 118
319 118
319 119
320 119
321 119
322 119
323 119
324 119
325 119
326 119
327 119
328 119
329 119
330 119
331 119
332 119
333 119
334 119
335 119
336 119
337 119
337 120
338 120
339 120
340 120
341 120
342 120
342 121
343 121
344 121
344 122
345 122
346 122
347 122
348 122
349 122
350 122
351 122
352 122
353 122
354 122
355 122
356 122
357 122
357 123
358 123
358 124
359 124
360 124
361 124
362 124
363 124
364 124
365 124
366 124
367 124
368 124
369 124
370 124
371 124
372 124
373 124
374 124
375 124
376 124
377 124
378 124
379 124
380 124
381 124
382 124
383 124
384 124
385 124
386 124
387 124
387 125
388 125
389 125
390 125
391 125
392 125
393 125
394 125
395 125
396 125
397 125
398 125
399 125
400 125
401 125
402 125
403 125
404 125
405 125
406 125
407 125
408 125
409 125
410 125
411 125
412 125
413 125
414 125
415 125
416 125
417 125
418 125
419 125
420 125
421 125
422 125
423 125
424 125
425 125
426 125
427 125
428 125
429 125
430 125
431 125
432 125
433 125
434 125
435 125
436 125
437 125
438 125
439 125
440 125
441 125
442 125
443 125
444 125
445 125
446 125
447 125
448 125
449 125
450 125
451 125
452 125
453 125
454 125
455 125
456 125
457 125
458 125
459 125
460 125
461 125
462 125
463 125
464 125
465 125
466 125
467 125
468 125
469 125
470 125
471 125
472 125
473 125
474 125
475 125
476 125
477 125
478 125
479 125
480 125
481 125
482 125
483 125
484 125
485 125
486 125
487 125
488 125
489 125
490 125
491 125
492 125
493 125
494 125
495 125
496 125
497 125
498 125
499 125
500 125


==> sym250x250.txt <==
1 1
1 2
2 2
3 2
3 3
3 4
4 4
4 5
4 6
5 6
5 7
6 7
6 8
7 8
8 8
8 9
9 9
10 9
11 9
12 9
13 9
13 10
14 10
15 10
16 10
16 11
16 12
16 13
17 13
18 13
18 14
18 15
18 16
18 17
18 18
19 18
19 19
20 19
21 19
22 19
23 19
23 20
24 20
25 20
26 20
27 20
27 21
27 22
27 23
28 23
28 24
28 25
29 25
30 25
30 26
30 27
31 27
32 27
33 27
33 28
34 28
34 29
34 30
35 30
36 30
36 31
37 31
37 32
38 32
38 33
38 34
38 35
38 36
39 36
39 37
40 37
41 37
41 38
42 38
43 38
44 38
44 39
44 40
45 40
46 40
47 40
47 41
48 41
49 41
49 42
50 42
51 42
51 43
51 44
51 45
52 45
52 46
52 47
52 48
52 49
53 49
54 49
55 49
55 50
55 51
56 51
57 51
57 52
58 52
59 52
59 53
59 54
59 55
59 56
60 56
60 57
60 58
60 59
61 59
61 60
62 60
63 60
64 60
65 60
65 61
65 62
65 63
65 64
65 65
65 66
65 67
65 68
66 68
67 68
67 69
68 69
69 69
70 69
70 70
70 71
71 71
72 71
73 71
73 72
73 73
74 73
75 73
76 73
76 74
76 75
77 75
77 76
77 77
78 77
78 78
78 79
78 80
79 80
79 81
79 82
80 82
80 83
81 83
82 83
82 84
82 85
83 85
83 86
84 86
84 87
84 88
84 89
85 89
85 90
85 91
86 91
87 91
88 91
89 91
89 92
90 92
90 93
90 94
90 95
91 95
92 95
92 96
93 96
93 97
94 97
95 97
95 98
96 98
96 99
97 99
97 100
98 100
99 100
99 101
100 101
100 102
100 103
100 104
100 105
100 106
100 107
101 107
101 108
101 109
101 110
102 110
102 111
102 112
102 113
103 113
103 114
103 115
104 115
105 115
105 116
106 116
107 116
108 116
109 116
110 116
111 116
112 116
113 116
114 116
115 116
116 116
117 116
117 117
117 118
117 119
117 120
117 121
118 121
118 122
119 122
120 122
121 122
122 122
122 123
123 123
124 123
125 123
125 124
125 125
125 126
125 127
125 128
125 129
125 130
126 130
127 130
127 131
128 131
128 132
129 132
129 133
129 134
130 134
131 134
132 134
132 135
133 135
133 136
133 137
133 138
134 138
134 139
135 139
136 139
136 140
137 140
138 140
139 140
139 141
139 142
140 142
141 142
142 142
143 142
143 143
143 144
143 145
144 145
144 146
144 147
145 147
146 147
147 147
148 147
149 147
150 147
150 148
151 148
152 148
152 149
153 149
153 150
154 150
155 150
156 150
156 151
156 152
156 153
157 153
158 153
158 154
158 155
158 156
159 156
159 157
160 157
161 157
161 158
161 159
162 159
163 159
164 159
164 160
164 161
165 161
166 161
166 162
167 162
168 162
168 163
168 164
169 164
169 165
169 166
169 167
169 168
170 168
171 168
172 168
172 169
172 170
173 170
173 171
173 172
173 173
173 174
174 174
175 174
175 175
175 176
176 176
176 177
176 178
176 179
177 179
178 179
178 180
179 180
179 181
180 181
181 181
181 182
181 183
182 183
183 183
184 183
184 184
184 185
184 186
185 186
186 186
187 186
188 186
188 187
188 188
188 189
188 190
188 191
189 191
190 191
191 191
192 191
192 192
192 193
192 194
193 194
193 195
194 195
195 195
196 195
197 195
197 196
198 196
199 196
199 197
199 198
200 198
200 199
201 199
201 200
201 201
201 202
202 202
203 202
204 202
205 202
206 202
207 202
207 203
208 203
208 204
209 204
209 205
210 205
211 205
211 206
211 207
211 208
212 208
213 208
213 209
214 209
214 210
214 211
214 212
215 212
215 213
216 213
217 213
217 214
217 215
217 216
217 217
218 217
218 218
219 218
220 218
220 219
220 220
221 220
222 220
223 220
223 221
223 222
223 223
223 224
223 225
224 225
224 226
225 226
225 227
225 228
226 228
227 228
228 228
229 228
229 229
230 229
231 229
231 230
232 230
233 230
234 230
235 230
236 230
236 231
237 231
237 232
238 232
238 233
238 234
239 234
240 234
240 235
240 236
240 237
241 237
242 237
242 238
242 239
242 240
243 240
243 241
243 242
243 243
244 243
244 244
245 244
246 244
247 244
247 245
248 245
248 246
249 246
249 247
250 247
250 248
250 249
250 250


==> symbg1000x125.txt <==
1 1.6000
2 2.4000
3 2.9000
4 3.3000
5 3.7000
6 4.3000
7 4.8000
8 5.2000
9 6.1000
10 6.7000
11 6.8000
12 6.9000
13 7.2000
14 7.8000
15 8.3000
16 8.8000
17 9.6000
18 9.6000
19 9.9000
20 10.2000
21 10.7000
22 11.0000
23 11.2000
24 11.8000
25 12.4000
26 12.9000
27 12.9000
28 14.1000
29 14.2000
30 14.9000
31 15.1000
32 15.5000
33 16.0000
34 16.3000
35 16.5000
36 17.3000
37 17.9000
38 18.1000
39 18.5000
40 18.6000
41 18.8000
42 18.8000
43 19.3000
44 20.6000
45 20.8000
46 22.0000
47 22.2000
48 22.3000
49 22.6000
50 23.0000
51 23.8000
52 24.2000
53 24.3000
54 24.5000
55 25.1000
56 26.4000
57 26.4000
58 26.4000
59 26.6000
60 27.0000
61 27.5000
62 27.5000
63 28.1000
64 28.8000
65 29.7000
66 30.2000
67 30.7000
68 31.7000
69 32.8000
70 32.8000
71 33.1000
72 33.5000
73 33.5000
74 34.4000
75 34.5000
76 35.0000
77 35.5000
78 36.2000
79 36.2000
80 37.0000
81 37.6000
82 38.3000
83 39.0000
84 39.5000
85 40.8000
86 41.4000
87 41.9000
88 42.0000
89 42.1000
90 42.7000
91 42.8000
92 44.3000
93 44.4000
94 45.8000
95 47.4000
96 47.4000
97 47.5000
98 48.2000
99 48.7000
100 49.6000
101 50.7000
102 50.9000
103 51.5000
104 53.1000
105 55.9000
106 56.0000
107 56.6000
108 57.4000
109 57.6000
110 59.2000
111 60.3000
112 61.8000
113 64.2000
114 64.3000
115 66.4000
116 66.9000
117 67.6000
118 70.5000
119 71.9000
120 75.8000
121 80.1000
122 82.0000
123 86.1000
124 96.1000
125 100.0000

125 51.1000
124 48.7000
123 47.1000
122 45.8000
121 43.7000
120 41.9000
119 40.2000
118 40.0000
117 39.7000
116 39.1000
115 37.6000
114 37.4000
113 36.5000
112 36.2000
111 35.6000
110 33.5000
109 33.0000
108 32.6000
107 32.2000
106 31.0000
105 31.0000
104 30.6000
103 29.6000
102 29.6000
101 28.7000
100 28.6000
99 28.1000
98 27.2000
97 27.0000
96 26.3000
95 24.5000
94 24.5000
93 23.6000
92 23.5000
91 23.0000
90 22.9000
89 22.9000
88 22.4000
87 22.3000
86 22.0000
85 21.0000
84 20.9000
83 20.1000
82 19.9000
81 19.8000
80 19.2000
79 19.0000
78 18.5000
77 18.2000
76 17.5000
75 17.5000
74 17.0000
73 16.9000
72 16.8000
71 16.5000
70 16.3000
69 14.9000
68 14.9000
67 14.5000
66 14.5000
65 14.5000
64 13.9000
63 13.8000
62 13.3000
61 13.1000
60 12.9000
59 12.4000
58 12.4000
57 12.0000
56 11.8000
55 11.4000
54 11.2000
53 10.8000
52 10.6000
51 10.4000
50 9.9000
49 9.3000
48 8.9000
47 8.8000
46 8.5000
45 8.3000
44 8.3000
43 8.2000
42 7.8000
41 7.6000
40 7.2000
39 6.8000
38 6.8000
37 6.5000
36 5.6000
35 5.6000
34 5.6000
33 5.5000
32 5.2000
31 4.9000
30 4.9000
29 4.5000
28 4.3000
27 4.2000
26 3.9000
25 3.7000
24 3.5000
23 3.2000
22 2.9000
21 2.8000
20 2.7000
19 2.4000
18 2.1000
17 1.8000
16 1.7000
15 1.5000
14 1.4000
13 1.3000
12 1.0000
11 0.9000
10 0.6000
9 0.6000
8 0.5000
7 0.4000
6 0.3000
5 0.2000
4 0.1000
3 0.1000
2 0.1000
1 0.1000


==> symbg125x500.txt <==
1 5
2 7
3 8
4 9
5 9
6 11
7 11
8 12
9 13
10 14
11 15
12 16
13 16
14 17
15 18
16 18
17 19
18 20
19 20
20 22
21 22
22 23
23 23
24 24
25 25
26 28
27 29
28 29
29 29
30 29
31 29
32 29
33 29
34 30
35 31
36 31
37 32
38 32
39 33
40 33
41 34
42 35
43 36
44 37
45 38
46 38
47 38
48 39
49 40
50 41
51 41
52 41
53 41
54 41
55 42
56 42
57 43
58 45
59 45
60 46
61 46
62 46
63 46
64 47
65 48
66 48
67 48
68 49
69 49
70 49
71 50
72 50
73 50
74 52
75 52
76 53
77 54
78 55
79 57
80 57
81 58
82 58
83 58
84 58
85 58
86 59
87 59
88 60
89 61
90 61
91 61
92 62
93 62
94 64
95 64
96 64
97 64
98 64
99 66
100 66
101 66
102 66
103 66
104 67
105 69
106 70
107 70
108 71
109 71
110 72
111 72
112 72
113 72
114 73
115 73
116 73
117 74
118 74
119 74
120 74
121 75
122 75
123 75
124 76
125 76
126 77
127 77
128 77
129 78
130 79
131 80
132 80
133 80
134 80
135 81
136 81
137 81
138 81
139 82
140 83
141 84
142 84
143 85
144 85
145 85
146 85
147 85
148 86
149 86
150 86
151 87
152 88
153 88
154 89
155 89
156 89
157 89
158 89
159 91
160 93
161 93
162 93
163 93
164 93
165 93
166 93
167 95
168 95
169 95
170 96
171 96
172 96
173 96
174 96
175 96
176 96
177 96
178 96
179 96
180 97
181 98
182 98
183 99
184 99
185 99
186 99
187 99
188 99
189 101
190 101
191 101
192 102
193 102
194 102
195 102
196 102
197 102
198 102
199 103
200 103
201 103
202 103
203 104
204 104
205 104
206 105
207 105
208 106
209 106
210 106
211 106
212 107
213 108
214 108
215 108
216 109
217 109
218 109
219 109
220 109
221 109
222 109
223 109
224 110
225 110
226 110
227 110
228 112
229 112
230 112
231 112
232 112
233 112
234 112
235 113
236 113
237 113
238 113
239 113
240 115
241 115
242 116
243 117
244 117
245 117
246 117
247 118
248 118
249 118
250 118
251 118
252 118
253 118
254 118
255 118
256 118
257 118
258 118
259 118
260 118
261 118
262 118
263 118
264 118
265 118
266 118
267 118
268 118
269 118
270 118
271 118
272 119
273 119
274 119
275 119
276 120
277 120
278 120
279 120
280 120
281 120
282 120
283 120
284 120
285 120
286 120
287 121
288 121
289 122
290 122
291 122
292 122
293 122
294 122
295 122
296 122
297 122
298 123
299 123
300 123
301 123
302 123
303 123
304 123
305 123
306 123
307 124
308 124
309 124
310 124
311 124
312 124
313 124
314 124
315 124
316 124
317 124
318 124
319 124
320 124
321 124
322 124
323 124
324 124
325 124
326 124
327 125
328 125
329 125
330 125
331 125
332 125
333 125
334 125
335 125
336 125
337 125
338 125
339 125
340 125
341 125
342 125
343 125
344 125
345 125
346 125
347 125
348 125
349 125
350 125
351 125
352 125
353 125
354 125
355 125
356 125
357 125
358 125
359 125
360 125
361 125
362 125
363 125
364 125
365 125
366 125
367 125
368 125
369 125
370 125
371 125
372 125
373 125
374 125
375 125
376 125
377 125
378 125
379 125
380 125
381 125
382 125
383 125
384 125
385 125
386 125
387 125
388 125
389 125
390 125
391 125
392 125
393 125
394 125
395 125
396 125
397 125
398 125
399 125
400 125
401 125
402 125
403 125
404 125
405 125
406 125
407 125
408 125
409 125
410 125
411 125
412 125
413 125
414 125
415 125
416 125
417 125
418 125
419 125
420 125
421 125
422 125
423 125
424 125
425 125
426 125
427 125
428 125
429 125
430 125
431 125
432 125
433 125
434 125
435 125
436 125
437 125
438 125
439 125
440 125
441 125
442 125
443 125
444 125
445 125
446 125
447 125
448 125
449 125
450 125
451 125
452 125
453 125
454 125
455 125
456 125
457 125
458 125
459 125
460 125
461 125
462 125
463 125
464 125
465 125
466 125
467 125
468 125
469 125
470 125
471 125
472 125
473 125
474 125
475 125
476 125
477 125
478 125
479 125
480 125
481 125
482 125
483 125
484 125
485 125
486 125
487 125
488 125
489 125
490 125
491 125
492 125
493 125
494 125
495 125
496 125
497 125
498 125
499 125
500 125

500 125
499 124
498 124
497 124
496 124
495 124
494 124
493 124
492 124
491 124
490 124
489 124
488 124
487 123
486 123
485 123
484 123
483 123
482 123
481 123
480 123
479 123
478 123
477 123
476 123
475 122
474 122
473 122
472 122
471 122
470 122
469 122
468 122
467 122
466 122
465 122
464 122
463 122
462 122
461 122
460 121
459 121
458 121
457 121
456 121
455 121
454 121
453 121
452 121
451 121
450 121
449 121
448 121
447 121
446 121
445 121
444 120
443 120
442 120
441 120
440 120
439 120
438 120
437 120
436 120
435 120
434 119
433 119
432 119
431 119
430 119
429 118
428 118
427 118
426 118
425 118
424 118
423 118
422 118
421 118
420 117
419 117
418 117
417 117
416 117
415 117
414 117
413 117
412 117
411 117
410 117
409 117
408 116
407 116
406 116
405 116
404 115
403 115
402 114
401 114
400 114
399 114
398 114
397 114
396 114
395 114
394 114
393 114
392 114
391 113
390 113
389 113
388 112
387 112
386 112
385 111
384 111
383 111
382 111
381 111
380 110
379 110
378 110
377 110
376 110
375 110
374 110
373 109
372 109
371 109
370 109
369 109
368 109
367 109
366 109
365 109
364 108
363 108
362 108
361 108
360 108
359 108
358 108
357 108
356 108
355 107
354 107
353 107
352 107
351 107
350 106
349 106
348 106
347 106
346 104
345 103
344 103
343 103
342 103
341 102
340 102
339 102
338 102
337 101
336 100
335 100
334 100
333 100
332 98
331 98
330 98
329 97
328 97
327 97
326 97
325 97
324 97
323 97
322 97
321 97
320 97
319 97
318 96
317 96
316 96
315 96
314 96
313 96
312 95
311 95
310 95
309 95
308 94
307 94
306 94
305 94
304 94
303 94
302 93
301 93
300 92
299 92
298 92
297 92
296 92
295 92
294 92
293 91
292 91
291 91
290 91
289 91
288 91
287 91
286 91
285 90
284 90
283 90
282 90
281 90
280 90
279 90
278 89
277 89
276 88
275 88
274 88
273 88
272 87
271 86
270 86
269 86
268 86
267 86
266 86
265 86
264 86
263 86
262 85
261 85
260 85
259 85
258 84
257 84
256 83
255 83
254 83
253 83
252 83
251 82
250 80
249 80
248 80
247 80
246 80
245 79
244 79
243 79
242 78
241 78
240 78
239 78
238 78
237 77
236 77
235 77
234 77
233 77
232 76
231 76
230 75
229 75
228 74
227 74
226 74
225 74
224 74
223 74
222 74
221 73
220 72
219 72
218 71
217 71
216 71
215 71
214 71
213 71
212 71
211 70
210 70
209 69
208 69
207 68
206 68
205 68
204 68
203 67
202 67
201 67
200 67
199 66
198 65
197 65
196 65
195 63
194 63
193 63
192 62
191 62
190 61
189 61
188 61
187 60
186 60
185 60
184 60
183 59
182 55
181 55
180 55
179 55
178 55
177 55
176 55
175 55
174 55
173 53
172 52
171 52
170 52
169 52
168 52
167 52
166 52
165 52
164 52
163 52
162 52
161 52
160 52
159 51
158 49
157 49
156 49
155 49
154 48
153 48
152 48
151 48
150 48
149 47
148 47
147 47
146 46
145 46
144 46
143 46
142 45
141 45
140 45
139 45
138 45
137 43
136 43
135 43
134 42
133 42
132 42
131 42
130 41
129 41
128 41
127 41
126 41
125 40
124 39
123 39
122 39
121 37
120 37
119 37
118 36
117 36
116 36
115 35
114 35
113 34
112 33
111 31
110 31
109 31
108 31
107 31
106 31
105 31
104 31
103 31
102 30
101 30
100 29
99 29
98 29
97 29
96 29
95 28
94 28
93 28
92 28
91 27
90 25
89 25
88 24
87 24
86 24
85 24
84 24
83 24
82 23
81 23
80 22
79 22
78 22
77 22
76 21
75 20
74 20
73 20
72 20
71 20
70 20
69 19
68 19
67 19
66 18
65 17
64 17
63 17
62 16
61 16
60 16
59 16
58 15
57 15
56 14
55 13
54 13
53 13
52 13
51 12
50 12
49 12
48 12
47 11
46 11
45 11
44 11
43 10
42 10
41 9
40 9
39 9
38 9
37 8
36 7
35 7
34 7
33 7
32 7
31 7
30 6
29 5
28 5
27 5
26 5
25 5
24 4
23 4
22 3
21 3
20 3
19 3
18 3
17 2
16 2
15 2
14 2
13 2
12 1
11 1
10 1
9 1
8 1
7 1
6 1
5 1
4 1
3 1
2 1
1 1


==> symbg250x250.txt <==
0.0000 0.0000
0.5000 0.5000
1.0000 1.0000
1.0000 2.0000
1.0000 3.0000
1.0000 4.0000
1.0000 5.0000
1.0000 6.0000
1.0000 7.0000
1.0000 8.0000
2.0000 8.0000
2.0000 9.0000
2.0000 10.0000
3.0000 10.0000
3.0000 11.0000
3.0000 12.0000
3.0000 13.0000
4.0000 13.0000
4.0000 14.0000
4.0000 15.0000
5.0000 15.0000
5.0000 16.0000
6.0000 16.0000
6.0000 17.0000
6.0000 18.0000
7.0000 18.0000
7.0000 19.0000
7.0000 20.0000
7.0000 21.0000
8.0000 21.0000
8.0000 22.0000
8.0000 23.0000
9.0000 23.0000
10.0000 23.0000
10.0000 24.0000
10.0000 25.0000
10.0000 26.0000
10.0000 27.0000
11.0000 27.0000
11.0000 28.0000
12.0000 28.0000
13.0000 28.0000
13.0000 29.0000
14.0000 29.0000
14.0000 30.0000
14.0000 31.0000
15.0000 31.0000
15.0000 32.0000
15.0000 33.0000
16.0000 33.0000
17.0000 33.0000
17.0000 34.0000
18.0000 34.0000
18.0000 35.0000
19.0000 35.0000
19.0000 36.0000
20.0000 36.0000
20.0000 37.0000
20.0000 38.0000
21.0000 38.0000
21.0000 39.0000
22.0000 39.0000
22.0000 40.0000
22.0000 41.0000
23.0000 41.0000
23.0000 42.0000
23.0000 43.0000
23.0000 44.0000
24.0000 44.0000
25.0000 44.0000
25.0000 45.0000
26.0000 45.0000
26.0000 46.0000
27.0000 46.0000
27.0000 47.0000
28.0000 47.0000
28.0000 48.0000
28.0000 49.0000
29.0000 49.0000
29.0000 50.0000
29.0000 51.0000
30.0000 51.0000
30.0000 52.0000
31.0000 52.0000
31.0000 53.0000
31.0000 54.0000
32.0000 54.0000
33.0000 54.0000
33.0000 55.0000
33.0000 56.0000
34.0000 56.0000
35.0000 56.0000
35.0000 57.0000
35.0000 58.0000
36.0000 58.0000
36.0000 59.0000
36.0000 60.0000
37.0000 60.0000
38.0000 60.0000
38.0000 61.0000
39.0000 61.0000
39.0000 62.0000
39.0000 63.0000
39.0000 64.0000
40.0000 64.0000
41.0000 64.0000
42.0000 64.0000
42.0000 65.0000
42.0000 66.0000
42.0000 67.0000
42.0000 68.0000
43.0000 68.0000
43.0000 69.0000
44.0000 69.0000
44.0000 70.0000
44.0000 71.0000
45.0000 71.0000
45.0000 72.0000
46.0000 72.0000
46.0000 73.0000
47.0000 73.0000
48.0000 73.0000
48.0000 74.0000
48.0000 75.0000
49.0000 75.0000
49.0000 76.0000
49.0000 77.0000
50.0000 77.0000
51.0000 77.0000
52.0000 77.0000
53.0000 77.0000
53.0000 78.0000
54.0000 78.0000
54.0000 79.0000
54.0000 80.0000
54.0000 81.0000
55.0000 81.0000
56.0000 81.0000
56.0000 82.0000
57.0000 82.0000
57.0000 83.0000
58.0000 83.0000
58.0000 84.0000
58.0000 85.0000
59.0000 85.0000
60.0000 85.0000
60.0000 86.0000
60.0000 87.0000
60.0000 88.0000
60.0000 89.0000
60.0000 90.0000
61.0000 90.0000
61.0000 91.0000
61.0000 92.0000
62.0000 92.0000
62.0000 93.0000
62.0000 94.0000
63.0000 94.0000
63.0000 95.0000
64.0000 95.0000
65.0000 95.0000
65.0000 96.0000
65.0000 97.0000
66.0000 97.0000
67.0000 97.0000
67.0000 98.0000
68.0000 98.0000
68.0000 99.0000
68.0000 100.0000
68.0000 101.0000
69.0000 101.0000
69.0000 102.0000
69.0000 103.0000
70.0000 103.0000
71.0000 103.0000
72.0000 103.0000
73.0000 103.0000
73.0000 104.0000
73.0000 105.0000
74.0000 105.0000
75.0000 105.0000
75.0000 106.0000
76.0000 106.0000
76.0000 107.0000
76.0000 108.0000
76.0000 109.0000
76.0000 110.0000
76.0000 111.0000
77.0000 111.0000
78.0000 111.0000
78.0000 112.0000
79.0000 112.0000
80.0000 112.0000
81.0000 112.0000
81.0000 113.0000
81.0000 114.0000
82.0000 114.0000
82.0000 115.0000
82.0000 116.0000
83.0000 116.0000
84.0000 116.0000
84.0000 117.0000
85.0000 117.0000
86.0000 117.0000
87.0000 117.0000
88.0000 117.0000
88.0000 118.0000
88.0000 119.0000
89.0000 119.0000
90.0000 119.0000
90.0000 120.0000
90.0000 121.0000
91.0000 121.0000
92.0000 121.0000
92.0000 122.0000
93.0000 122.0000
93.0000 123.0000
94.0000 123.0000
94.0000 124.0000
94.0000 125.0000
95.0000 125.0000
95.0000 126.0000
96.0000 126.0000
96.0000 127.0000
97.0000 127.0000
98.0000 127.0000
98.0000 128.0000
98.0000 129.0000
99.0000 129.0000
99.0000 130.0000
100.0000 130.0000
100.0000 131.0000
101.0000 131.0000
101.0000 132.0000
102.0000 132.0000
102.0000 133.0000
103.0000 133.0000
103.0000 134.0000
103.0000 135.0000
104.0000 135.0000
105.0000 135.0000
105.0000 136.0000
105.0000 137.0000
105.0000 138.0000
106.0000 138.0000
106.0000 139.0000
107.0000 139.0000
107.0000 140.0000
107.0000 141.0000
108.0000 141.0000
109.0000 141.0000
110.0000 141.0000
111.0000 141.0000
111.0000 142.0000
111.0000 143.0000
112.0000 143.0000
112.0000 144.0000
112.0000 145.0000
113.0000 145.0000
113.0000 146.0000
113.0000 147.0000
114.0000 147.0000
115.0000 147.0000
116.0000 147.0000
116.0000 148.0000
117.0000 148.0000
117.0000 149.0000
117.0000 150.0000
118.0000 150.0000
118.0000 151.0000
118.0000 152.0000
119.0000 152.0000
120.0000 152.0000
120.0000 153.0000
121.0000 153.0000
121.0000 154.0000
121.0000 155.0000
121.0000 156.0000
122.0000 156.0000
123.0000 156.0000
124.0000 156.0000
124.0000 157.0000
125.0000 157.0000
125.0000 158.0000
126.0000 158.0000
127.0000 158.0000
127.0000 159.0000
127.0000 160.0000
127.0000 161.0000
128.0000 161.0000
129.0000 161.0000
130.0000 161.0000
130.0000 162.0000
131.0000 162.0000
131.0000 163.0000
131.0000 164.0000
131.0000 165.0000
132.0000 165.0000
133.0000 165.0000
134.0000 165.0000
135.0000 165.0000
135.0000 166.0000
135.0000 167.0000
136.0000 167.0000
136.0000 168.0000
137.0000 168.0000
137.0000 169.0000
137.0000 170.0000
137.0000 171.0000
138.0000 171.0000
138.0000 172.0000
139.0000 172.0000
140.0000 172.0000
140.0000 173.0000
141.0000 173.0000
141.0000 174.0000
141.0000 175.0000
142.0000 175.0000
143.0000 175.0000
143.0000 176.0000
143.0000 177.0000
143.0000 178.0000
144.0000 178.0000
145.0000 178.0000
146.0000 178.0000
147.0000 178.0000
147.0000 179.0000
147.0000 180.0000
148.0000 180.0000
148.0000 181.0000
148.0000 182.0000
148.0000 183.0000
149.0000 183.0000
149.0000 184.0000
150.0000 184.0000
151.0000 184.0000
151.0000 185.0000
151.0000 186.0000
152.0000 186.0000
153.0000 186.0000
154.0000 186.0000
155.0000 186.0000
155.0000 187.0000
155.0000 188.0000
155.0000 189.0000
156.0000 189.0000
156.0000 190.0000
157.0000 190.0000
158.0000 190.0000
158.0000 191.0000
159.0000 191.0000
159.0000 192.0000
160.0000 192.0000
160.0000 193.0000
161.0000 193.0000
161.0000 194.0000
162.0000 194.0000
162.0000 195.0000
162.0000 196.0000
163.0000 196.0000
164.0000 196.0000
164.0000 197.0000
164.0000 198.0000
164.0000 199.0000
165.0000 199.0000
166.0000 199.0000
166.0000 200.0000
166.0000 201.0000
167.0000 201.0000
168.0000 201.0000
169.0000 201.0000
169.0000 202.0000
169.0000 203.0000
170.0000 203.0000
170.0000 204.0000
171.0000 204.0000
172.0000 204.0000
172.0000 205.0000
173.0000 205.0000
173.0000 206.0000
173.0000 207.0000
174.0000 207.0000
174.0000 208.0000
174.0000 209.0000
175.0000 209.0000
176.0000 209.0000
177.0000 209.0000
178.0000 209.0000
178.0000 210.0000
178.0000 211.0000
178.0000 212.0000
178.0000 213.0000
178.0000 214.0000
178.0000 215.0000
179.0000 215.0000
180.0000 215.0000
181.0000 215.0000
182.0000 215.0000
182.0000 216.0000
183.0000 216.0000
183.0000 217.0000
183.0000 218.0000
184.0000 218.0000
185.0000 218.0000
185.0000 219.0000
185.0000 220.0000
185.0000 221.0000
185.0000 222.0000
186.0000 222.0000
187.0000 222.0000
188.0000 222.0000
188.0000 223.0000
188.0000 224.0000
189.0000 224.0000
190.0000 224.0000
190.0000 225.0000
190.0000 226.0000
191.0000 226.0000
192.0000 226.0000
193.0000 226.0000
194.0000 226.0000
195.0000 226.0000
196.0000 226.0000
196.0000 227.0000
196.0000 228.0000
197.0000 228.0000
198.0000 228.0000
199.0000 228.0000
200.0000 228.0000
201.0000 228.0000
201.0000 229.0000
202.0000 229.0000
203.0000 229.0000
203.0000 230.0000
203.0000 231.0000
204.0000 231.0000
205.0000 231.0000
206.0000 231.0000
207.0000 231.0000
207.0000 232.0000
208.0000 232.0000
208.0000 233.0000
208.0000 234.0000
209.0000 234.0000
209.0000 235.0000
210.0000 235.0000
210.0000 236.0000
211.0000 236.0000
211.0000 237.0000
212.0000 237.0000
213.0000 237.0000
214.0000 237.0000
214.0000 238.0000
215.0000 238.0000
215.0000 239.0000
216.0000 239.0000
217.0000 239.0000
218.0000 239.0000
218.0000 240.0000
219.0000 240.0000
219.0000 241.0000
219.0000 242.0000
220.0000 242.0000
221.0000 242.0000
221.0000 243.0000
222.0000 243.0000
223.0000 243.0000
223.0000 244.0000
224.0000 244.0000
225.0000 244.0000
225.0000 245.0000
226.0000 245.0000
226.0000 246.0000
227.0000 246.0000
228.0000 246.0000
228.0000 247.0000
229.0000 247.0000
230.0000 247.0000
230.0000 248.0000
231.0000 248.0000
232.0000 248.0000
232.0000 249.0000
233.0000 249.0000
234.0000 249.0000
234.0000 250.0000
235.0000 250.0000
236.0000 250.0000
237.0000 250.0000
238.0000 250.0000
239.0000 250.0000
240.0000 250.0000
241.0000 250.0000
242.0000 250.0000
243.0000 250.0000
244.0000 250.0000
245.0000 250.0000
246.0000 250.0000
247.0000 250.0000
248.0000 250.0000
249.0000 250.0000

250.0000 249.0000
250.0000 248.0000
250.0000 247.0000
250.0000 246.0000
250.0000 245.0000
250.0000 244.0000
250.0000 243.0000
250.0000 242.0000
250.0000 241.0000
250.0000 240.0000
250.0000 239.0000
250.0000 238.0000
250.0000 237.0000
249.0000 237.0000
249.0000 236.0000
249.0000 235.0000
249.0000 234.0000
249.0000 233.0000
249.0000 232.0000
249.0000 231.0000
248.0000 231.0000
248.0000 230.0000
248.0000 229.0000
248.0000 228.0000
247.0000 228.0000
247.0000 227.0000
247.0000 226.0000
247.0000 225.0000
247.0000 224.0000
246.0000 224.0000
245.0000 224.0000
245.0000 223.0000
245.0000 222.0000
244.0000 222.0000
244.0000 221.0000
243.0000 221.0000
243.0000 220.0000
242.0000 220.0000
241.0000 220.0000
241.0000 219.0000
241.0000 218.0000
241.0000 217.0000
241.0000 216.0000
240.0000 216.0000
239.0000 216.0000
238.0000 216.0000
238.0000 215.0000
237.0000 215.0000
237.0000 214.0000
237.0000 213.0000
237.0000 212.0000
236.0000 212.0000
235.0000 212.0000
235.0000 211.0000
235.0000 210.0000
235.0000 209.0000
235.0000 208.0000
234.0000 208.0000
233.0000 208.0000
233.0000 207.0000
233.0000 206.0000
233.0000 205.0000
232.0000 205.0000
232.0000 204.0000
232.0000 203.0000
231.0000 203.0000
231.0000 202.0000
230.0000 202.0000
229.0000 202.0000
229.0000 201.0000
228.0000 201.0000
227.0000 201.0000
227.0000 200.0000
227.0000 199.0000
227.0000 198.0000
226.0000 198.0000
226.0000 197.0000
226.0000 196.0000
226.0000 195.0000
225.0000 195.0000
225.0000 194.0000
224.0000 194.0000
223.0000 194.0000
223.0000 193.0000
222.0000 193.0000
222.0000 192.0000
222.0000 191.0000
221.0000 191.0000
220.0000 191.0000
220.0000 190.0000
220.0000 189.0000
219.0000 189.0000
218.0000 189.0000
218.0000 188.0000
218.0000 187.0000
218.0000 186.0000
217.0000 186.0000
216.0000 186.0000
215.0000 186.0000
214.0000 186.0000
214.0000 185.0000
214.0000 184.0000
214.0000 183.0000
214.0000 182.0000
213.0000 182.0000
213.0000 181.0000
213.0000 180.0000
212.0000 180.0000
212.0000 179.0000
211.0000 179.0000
211.0000 178.0000
210.0000 178.0000
209.0000 178.0000
209.0000 177.0000
208.0000 177.0000
208.0000 176.0000
207.0000 176.0000
207.0000 175.0000
206.0000 175.0000
206.0000 174.0000
205.0000 174.0000
205.0000 173.0000
204.0000 173.0000
204.0000 172.0000
204.0000 171.0000
203.0000 171.0000
203.0000 170.0000
202.0000 170.0000
202.0000 169.0000
201.0000 169.0000
200.0000 169.0000
200.0000 168.0000
200.0000 167.0000
199.0000 167.0000
198.0000 167.0000
198.0000 166.0000
198.0000 165.0000
198.0000 164.0000
197.0000 164.0000
197.0000 163.0000
196.0000 163.0000
196.0000 162.0000
195.0000 162.0000
195.0000 161.0000
194.0000 161.0000
193.0000 161.0000
192.0000 161.0000
192.0000 160.0000
192.0000 159.0000
191.0000 159.0000
190.0000 159.0000
189.0000 159.0000
189.0000 158.0000
188.0000 158.0000
188.0000 157.0000
188.0000 156.0000
188.0000 155.0000
188.0000 154.0000
188.0000 153.0000
188.0000 152.0000
187.0000 152.0000
187.0000 151.0000
186.0000 151.0000
185.0000 151.0000
185.0000 150.0000
184.0000 150.0000
183.0000 150.0000
183.0000 149.0000
183.0000 148.0000
183.0000 147.0000
183.0000 146.0000
182.0000 146.0000
181.0000 146.0000
180.0000 146.0000
180.0000 145.0000
179.0000 145.0000
178.0000 145.0000
178.0000 144.0000
177.0000 144.0000
177.0000 143.0000
177.0000 142.0000
176.0000 142.0000
176.0000 141.0000
175.0000 141.0000
175.0000 140.0000
175.0000 139.0000
174.0000 139.0000
174.0000 138.0000
174.0000 137.0000
173.0000 137.0000
173.0000 136.0000
173.0000 135.0000
172.0000 135.0000
172.0000 134.0000
171.0000 134.0000
170.0000 134.0000
170.0000 133.0000
169.0000 133.0000
168.0000 133.0000
167.0000 133.0000
166.0000 133.0000
165.0000 133.0000
165.0000 132.0000
164.0000 132.0000
164.0000 131.0000
164.0000 130.0000
164.0000 129.0000
164.0000 128.0000
163.0000 128.0000
162.0000 128.0000
162.0000 127.0000
161.0000 127.0000
160.0000 127.0000
159.0000 127.0000
159.0000 126.0000
159.0000 125.0000
159.0000 124.0000
159.0000 123.0000
158.0000 123.0000
158.0000 122.0000
158.0000 121.0000
158.0000 120.0000
157.0000 120.0000
156.0000 120.0000
156.0000 119.0000
155.0000 119.0000
155.0000 118.0000
154.0000 118.0000
153.0000 118.0000
152.0000 118.0000
151.0000 118.0000
150.0000 118.0000
149.0000 118.0000
149.0000 117.0000
148.0000 117.0000
147.0000 117.0000
147.0000 116.0000
147.0000 115.0000
147.0000 114.0000
147.0000 113.0000
146.0000 113.0000
146.0000 112.0000
145.0000 112.0000
144.0000 112.0000
144.0000 111.0000
143.0000 111.0000
142.0000 111.0000
142.0000 110.0000
142.0000 109.0000
142.0000 108.0000
141.0000 108.0000
140.0000 108.0000
139.0000 108.0000
138.0000 108.0000
138.0000 107.0000
138.0000 106.0000
137.0000 106.0000
137.0000 105.0000
136.0000 105.0000
136.0000 104.0000
136.0000 103.0000
135.0000 103.0000
135.0000 102.0000
135.0000 101.0000
134.0000 101.0000
134.0000 100.0000
133.0000 100.0000
133.0000 99.0000
133.0000 98.0000
133.0000 97.0000
132.0000 97.0000
132.0000 96.0000
132.0000 95.0000
131.0000 95.0000
131.0000 94.0000
131.0000 93.0000
131.0000 92.0000
130.0000 92.0000
129.0000 92.0000
128.0000 92.0000
128.0000 91.0000
127.0000 91.0000
126.0000 91.0000
125.0000 91.0000
124.0000 91.0000
123.0000 91.0000
123.0000 90.0000
123.0000 89.0000
123.0000 88.0000
122.0000 88.0000
122.0000 87.0000
121.0000 87.0000
120.0000 87.0000
120.0000 86.0000
119.0000 86.0000
118.0000 86.0000
117.0000 86.0000
116.0000 86.0000
116.0000 85.0000
115.0000 85.0000
115.0000 84.0000
114.0000 84.0000
114.0000 83.0000
114.0000 82.0000
114.0000 81.0000
113.0000 81.0000
112.0000 81.0000
111.0000 81.0000
111.0000 80.0000
111.0000 79.0000
110.0000 79.0000
109.0000 79.0000
108.0000 79.0000
108.0000 78.0000
107.0000 78.0000
107.0000 77.0000
106.0000 77.0000
105.0000 77.0000
105.0000 76.0000
105.0000 75.0000
104.0000 75.0000
104.0000 74.0000
103.0000 74.0000
102.0000 74.0000
101.0000 74.0000
100.0000 74.0000
100.0000 73.0000
100.0000 72.0000
100.0000 71.0000
99.0000 71.0000
99.0000 70.0000
98.0000 70.0000
98.0000 69.0000
97.0000 69.0000
96.0000 69.0000
96.0000 68.0000
96.0000 67.0000
96.0000 66.0000
96.0000 65.0000
96.0000 64.0000
96.0000 63.0000
96.0000 62.0000
95.0000 62.0000
95.0000 61.0000
94.0000 61.0000
94.0000 60.0000
93.0000 60.0000
92.0000 60.0000
91.0000 60.0000
91.0000 59.0000
90.0000 59.0000
90.0000 58.0000
89.0000 58.0000
89.0000 57.0000
88.0000 57.0000
88.0000 56.0000
88.0000 55.0000
87.0000 55.0000
86.0000 55.0000
86.0000 54.0000
85.0000 54.0000
84.0000 54.0000
83.0000 54.0000
82.0000 54.0000
82.0000 53.0000
81.0000 53.0000
81.0000 52.0000
80.0000 52.0000
80.0000 51.0000
79.0000 51.0000
79.0000 50.0000
78.0000 50.0000
77.0000 50.0000
77.0000 49.0000
77.0000 48.0000
77.0000 47.0000
77.0000 46.0000
76.0000 46.0000
75.0000 46.0000
75.0000 45.0000
74.0000 45.0000
73.0000 45.0000
72.0000 45.0000
72.0000 44.0000
71.0000 44.0000
70.0000 44.0000
69.0000 44.0000
69.0000 43.0000
68.0000 43.0000
68.0000 42.0000
67.0000 42.0000
67.0000 41.0000
66.0000 41.0000
65.0000 41.0000
65.0000 40.0000
65.0000 39.0000
64.0000 39.0000
64.0000 38.0000
63.0000 38.0000
63.0000 37.0000
62.0000 37.0000
61.0000 37.0000
60.0000 37.0000
60.0000 36.0000
59.0000 36.0000
58.0000 36.0000
57.0000 36.0000
57.0000 35.0000
56.0000 35.0000
56.0000 34.0000
55.0000 34.0000
55.0000 33.0000
54.0000 33.0000
54.0000 32.0000
53.0000 32.0000
52.0000 32.0000
52.0000 31.0000
52.0000 30.0000
51.0000 30.0000
50.0000 30.0000
50.0000 29.0000
50.0000 28.0000
49.0000 28.0000
48.0000 28.0000
47.0000 28.0000
47.0000 27.0000
46.0000 27.0000
45.0000 27.0000
45.0000 26.0000
44.0000 26.0000
44.0000 25.0000
44.0000 24.0000
43.0000 24.0000
42.0000 24.0000
41.0000 24.0000
41.0000 23.0000
41.0000 22.0000
41.0000 21.0000
41.0000 20.0000
41.0000 19.0000
40.0000 19.0000
39.0000 19.0000
38.0000 19.0000
37.0000 19.0000
36.0000 19.0000
36.0000 18.0000
36.0000 17.0000
35.0000 17.0000
34.0000 17.0000
33.0000 17.0000
32.0000 17.0000
32.0000 16.0000
31.0000 16.0000
31.0000 15.0000
30.0000 15.0000
30.0000 14.0000
29.0000 14.0000
29.0000 13.0000
28.0000 13.0000
27.0000 13.0000
26.0000 13.0000
26.0000 12.0000
26.0000 11.0000
25.0000 11.0000
25.0000 10.0000
24.0000 10.0000
23.0000 10.0000
22.0000 10.0000
22.0000 9.0000
21.0000 9.0000
21.0000 8.0000
20.0000 8.0000
20.0000 7.0000
19.0000 7.0000
19.0000 6.0000
18.0000 6.0000
17.0000 6.0000
16.0000 6.0000
16.0000 5.0000
15.0000 5.0000
15.0000 4.0000
14.0000 4.0000
13.0000 4.0000
12.0000 4.0000
12.0000 3.0000
11.0000 3.0000
11.0000 2.0000
10.0000 2.0000
9.0000 2.0000
8.0000 2.0000
8.0000 1.0000
7.0000 1.0000
6.0000 1.0000
5.0000 1.0000
4.0000 1.0000
3.0000 1.0000
2.0000 1.0000
1.0000 1.0000
0.5000 0.5000
0.0000 0.0000

